How to Solve Few-Shot Abusive Content Detection Using the Data We Actually Have

Due to the broad range of social media platforms, the requirements of abusive language detection systems are varied and ever-changing. Already a large set of annotated corpora with different properties and label sets were created, such as hate or misogyny detection, but the form and targets of abusive speech are constantly evolving. Since, the annotation of new corpora is expensive, in this work we leverage datasets we already have, covering a wide range of tasks related to abusive language detection. Our goal is to build models cheaply for a new target label set and/or language, using only a few training examples of the target domain. We propose a two-step approach: first we train our model in a multitask fashion. We then carry out few-shot adaptation to the target requirements. Our experiments show that using already existing datasets and only a few-shots of the target task the performance of models improve both monolingually and across languages. Our analysis also shows that our models acquire a general understanding of abusive language, since they improve the prediction of labels which are present only in the target dataset and can benefit from knowledge about labels which are not directly used for the target task.

==> n-shot.csv <==
n,HASOC fine-grained abusive En LM-base,HASOC fine-grained abusive Hi LM-base,HASOC fine-grained abusive De LM-base,GermEval fine-grained offensive De LM-base,ToLD-Br fine-grained toxicity Pt-Br LM-base,OLID fine-grained target En LM-base,Stormfront binary hate En LM-base,HatEval binary hate En LM-base,HatEval binary hate Es LM-base,OLID binary offensive En LM-base,GermEval binary offensive De LM-base,AMI binary misogyny En LM-base,AMI binary misogyny It LM-base,HASOC fine-grained abusive En MDT,HASOC fine-grained abusive Hi MDT,HASOC fine-grained abusive De MDT,GermEval fine-grained offensive De MDT,ToLD-Br fine-grained toxicity Pt-Br MDT,OLID fine-grained target En MDT,Stormfront binary hate En MDT,HatEval binary hate En MDT,HatEval binary hate Es MDT,OLID binary offensive En MDT,GermEval binary offensive De MDT,AMI binary misogyny En MDT,AMI binary misogyny It MDT
2,26.85,26.99,33.02,18.94,8.69,32.75,46.54,54.40,45.65,57.67,49.25,55.61,58.02,32.19,30.42,36.08,25.49,11.09,46.67,58.81,50.62,50.62,70.62,65.02,44.64,49.44
4,32.76,33.59,32.55,21.48,8.25,36.94,52.82,57.31,45.60,52.70,50.89,57.31,60.33,40.48,34.36,33.96,27.70,12.83,49.55,60.41,60.20,54.47,64.81,64.67,47.77,66.98
8,37.96,37.94,27.64,24.73,10.07,39.93,55.96,55.86,52.20,55.58,56.00,57.07,65.49,40.14,37.19,33.22,29.59,11.92,51.49,62.93,63.75,56.62,69.95,,50.82,67.30
16,44.55,,35.33,27.82,,,59.31,58.91,,,,,72.05,47.31,,42.73,27.19,,,63.99,63.48,,,,,73.78
32,44.43,,26.88,29.36,,,59.37,64.10,,,,,75.59,45.03,,33.55,28.46,,,63.55,64.63,,,,,76.05
64,41.33,,35.26,,,,61.75,66.23,,,,,79.00,42.29,,35.24,,,,63.66,66.79,,,,,77.61


==> results_crossling.csv <==
,MDT,joint,3 steps,single,LM-base
HASOC abusive Hi,34.36,43.94,43.95,\textbf{47.28},33.59
HASOC abusive De,\textbf{35.47},24.33,35.07,32.54,32.55
HatEval hate Es,54.47,55.97,60.36,\textbf{61.07},45.60
AMI misogyny It,\textbf{68.04},66.71,58.66,64.68,60.33

